A Fully-Unrolled LDPC Decoder Based on Quantized Message Passing

In this paper, we propose a finite alphabet message passing algorithm for LDPC codes that replaces the standard min-sum variable node update rule by a mapping based on generic look-up tables. This mapping is designed in a way that maximizes the mutual information between the decoder messages and the codeword bits. We show that our decoder can deliver the same error rate performance as the conventional decoder with a much smaller message bit-width. Finally, we use the proposed algorithm to design a fully unrolled LDPC decoder hardware architecture.

==> fixed_4bit.csv <==
3,1,0.0036821,0
3.25,1,0.0036821,0
3.5,0.98425,0.0097001,0.0067206
3.75,0.88574,0.020013,0.017976
4,0.62814,0.024274,0.0238
4.25,0.27405,0.014423,0.014786
4.5,0.075901,0.0044662,0.0046546
4.75,0.012679,0.00076922,0.00080537
5,0.00149,9.087e-05,9.5216e-05
5.25,0.00014223,8.7527e-06,9.1759e-06
5.5,1.13e-05,1.9874e-06,2.2858e-06
5.75,1.2e-06,5.8065e-07,8.9628e-07
6,0,0,3.668e-07


==> fixed_5bit.csv <==
3,1,0.00036882,0
3.25,0.999,0.00083743,0.00051984
3.5,0.986,0.0024808,0.0021956
3.75,0.87889,0.0061358,0.0059412
4,0.56796,0.007356,0.0073336
4.25,0.21274,0.0036925,0.003728
4.5,0.038924,0.00074463,0.00075506
4.75,0.0032033,6.2381e-05,6.3306e-05
5,0.00011894,2.3926e-06,2.4293e-06
5.25,2.08e-06,2.7309e-07,3.0271e-07
5.5,2e-08,1.7754e-08,5.2209e-08
5.75,0,0,3.668e-08
6,0,0,3.668e-08


==> float_05iter.csv <==
3,1,0.00036882,0
3.25,0.99751,0.0011853,0.0008793
3.5,0.9722,0.0033627,0.0030917
3.75,0.82802,0.0068504,0.0066919
4,0.48284,0.0068269,0.0068317
4.25,0.15874,0.0028458,0.0028773
4.5,0.025353,0.00048836,0.00049535
4.75,0.0018791,3.6617e-05,3.7161e-05
5,6.5034e-05,1.5874e-06,1.6171e-06
5.25,1.23e-06,2.0777e-07,2.3757e-07
5.5,1e-08,9.8693e-09,4.5638e-08
5.75,0,0,3.668e-08
6,0,0,3.668e-08


==> float_10iter.csv <==
3,0.99967,6.1093e-05,5.3653e-05
3.25,0.99263,0.00026894,0.00026182
3.5,0.92738,0.00077851,0.00077276
3.75,0.68475,0.0011932,0.0011914
4,0.31438,0.00080667,0.00080751
4.25,0.074721,0.0002226,0.00022306
4.5,0.0084596,2.6085e-05,2.6146e-05
4.75,0.00045478,2.087e-06,2.0943e-06
5,1.2175e-05,3.3957e-07,3.4684e-07
5.25,1.75e-07,3.8585e-08,4.6105e-08
5.5,0,0,9.17e-09


==> lut.csv <==
3,1,0.00036882,0
3.25,0.9994,0.00070506,0.00037955
3.5,0.98639,0.00245,0.0021643
3.75,0.87474,0.0062072,0.0060156
4,0.54675,0.0072488,0.0072339
4.25,0.18432,0.003255,0.0032888
4.5,0.028724,0.00055234,0.00056021
4.75,0.0019752,3.8489e-05,3.906e-05
5,6.1403e-05,1.5429e-06,1.5726e-06
5.25,1.23e-06,2.0777e-07,2.3757e-07
5.5,2e-08,1.7754e-08,5.2209e-08
5.75,0,0,3.668e-08
6,0,0,3.668e-08

